An exact general remeshing scheme applied to physically conservative voxelization

We present an exact general remeshing scheme to compute analytic integrals of polynomial functions over the intersections between convex polyhedral cells of old and new meshes. In physics applications this allows one to ensure global mass, momentum, and energy conservation while applying higher-order polynomial interpolation. We elaborate on applications of our algorithm arising in the analysis of cosmological N-body data, computer graphics, and continuum mechanics problems. We focus on the particular case of remeshing tetrahedral cells onto a Cartesian grid such that the volume integral of the polynomial density function given on the input mesh is guaranteed to equal the corresponding integral over the output mesh. We refer to this as "physically conservative voxelization". At the core of our method is an algorithm for intersecting two convex polyhedra by successively clipping one against the faces of the other. This algorithm is an implementation of the ideas presented abstractly by Sugihara (1994), who suggests using the planar graph representations of convex polyhedra to ensure topological consistency of the output. This makes our implementation robust to geometric degeneracy in the input. We employ a simplicial decomposition to calculate moment integrals up to quadratic order over the resulting intersection domain. We also address practical issues arising in a software implementation, including numerical stability in geometric calculations, management of cancellation errors, and extension to two dimensions. In a comparison to recent work, we show substantial performance gains. We provide a C implementation intended to be a fast, accurate, and robust tool for geometric calculations on polyhedral mesh elements.

==> Significance.txt <==
We describe a general remeshing method, in that we present an approach to robustly
intersecting two convex polyhedra and computing a polynomial integral over the resulting
intersection domain. Such an operation is useful for computational physics in several areas. 
These include ALE and re-ALE hydrodynamics, in which fluid quantities must be transferred between meshes
in a geometrically precise way, sometimes with higher-order polynomial interpolation (e.g.
Donea et al. 2004, Loub`re et al. 2010, Dukowicz and Kodis 1987, and Dukowicz et al. 1991).
Interface reconstruction and volume-of-fluid methods (Hirt and Nichols 1981, Renardy et al.
2001, Lopez and Hernandez 2008) also rely on such a geometric intersection followed by
an integral. Computing exact integrals over the intersection between two polyhedra is also
useful in computer graphics and visualization, where the exact computation of convolution
integrals is of interest (e.g. Catmull 1978, Duff 1989, Auzinger et al. 2012, and Auzinger
and Wimmer 2013). We focus on yet another application, the exact mass-conservative
voxelization of tetrahedra for the simulation and analysis of cosmological N -body systems
using the approach of Abel et al. (2012). This interpretation of the N-body problem has
proven quite useful in recent work (Kaehler et al. 2012, Hahn et al. 2013, Angulo et al. 2014,
Hahn et al. 2014).

This general problem of computing exact intersection volumes between polyhedra and
integrating over those volumes has been studied in detail by Dukowicz and Kodis (1987),
Dukowicz et al. (1991), and Grandy (1999). Additionally, Lopez and Hernandez (2008) give
an implementation of the basic clipping operation of Stephenson and Christiansen (1975).

A common issue that these implementations must deal with is how to handle geometric
degeneracies in the input. For example, Dukowicz et al. 1991 impose post-facto checks on
accuracy, while Grandy 1999 employs ad-hoc handling of all possible degenerate situations.
The main contribution of this paper is to put forth a unified framework for the problem
of intersecting convex polyhedra in a geometrically robust way, and subsequently computing
an integral over the resulting domain. The specific case on which we focus is the phys-
ically conservative voxelization of tetrahedra with polynomial densities. We present a C
implementation as well.

Our algorithm for intersecting two convex polyhedra by successively clipping one against
the faces of the other is based on the ideas of Sugihara (1994), who describes in abstract
terms how the planar graph representation of a polyhedron can be used in a geometrically
robust clipping algorithm by guaranteeing the topological validity of the output. Our imple-
mentation is based on a depth-first graph traversal, which ensures that it is automatically
geometrically robust, with no need for auxiliary checks or high precision arithmetic. We
couple the clipping algorithm to an integration routine on the same planar graph representa-
tion. As a result, we are able to store polyhedra using only vertex locations and neighbors,
with no need for face normals.

We address practical issues including numerical stability of geometric calculations, man-
agement of cancellations errors, and extension to two dimensions. In a comparison to the
implementation of Lopez and Hernandez (2008), we show that our clipping operation is faster
by a factor of 3-4, with an overall speed-up by a factor of 2. This is due to the algorithm’s
ability to insert new vertices in the correct order on the fly, with no need to reorder them
post-clipping. Our implementation conserves the integral between the input and output
meshes to high precision.

Our C code (available at https://github.com/devonmpowell/r3d) is intended to be a
simple tool for carrying out fast, accurate, and robust geometrical calculations on the convex
polyhedral mesh elements often used in computational physics.


